Machine Translation Customization via Automatic Training Data Selection from the Web

Machine translation (MT) systems, especially when designed for an industrial setting, are trained with general parallel data derived from the Web. Thus, their style is typically driven by word/structure distribution coming from the average of many domains. In contrast, MT customers want translations to be specialized to their domain, for which they are typically able to provide text samples. We describe an approach for customizing MT systems on specific domains by selecting data similar to the target customer data to train neural translation models. We build document classifiers using monolingual target data, e.g., provided by the customers to select parallel training data from Web crawled data. Finally, we train MT models on our automatically selected data, obtaining a system specialized to the target domain. We tested our approach on the benchmark from WMT-18 Translation Task for News domains enabling comparisons with state-of-the-art MT systems. The results show that our models outperform the top systems while using less data and smaller models.

==> data/batch-size-accuracy.txt <==
size	accuracy
1	0.628
2	0.700857142857142
3	0.742285714285714
4	0.775571428571428
5	0.810571428571428
6	0.868857142857142
7	0.893571428571428
8	0.905142857142857
9	0.928571428571428
10	0.945
11	0.951571428571428
12	0.965
13	0.971428571428571
14	0.980285714285714
15	0.982857142857142
16	0.984
17	0.988857142857142
18	0.988714285714285
19	0.992571428571428
20	0.993285714285714
30	0.999142857142857
40	1
50	1

